A framework for estimating and visualising excess mortality during the COVID-19 pandemic

COVID-19 related deaths underestimate the pandemic burden on mortality because they suffer from completeness and accuracy issues. Excess mortality is a popular alternative, as it compares observed with expected deaths based on the assumption that the pandemic did not occur. Expected deaths had the pandemic not occurred depend on population trends, temperature, and spatio-temporal patterns. In addition to this, high geographical resolution is required to examine within country trends and the effectiveness of the different public health policies. In this tutorial, we propose a framework using R to estimate and visualise excess mortality at high geographical resolution. We show a case study estimating excess deaths during 2020 in Italy. The proposed framework is fast to implement and allows combining different models and presenting the results in any age, sex, spatial and temporal aggregation desired. This makes it particularly powerful and appealing for online monitoring of the pandemic burden and timely policy making.

==> PointByPoint.txt <==
## Referee report of "A framework for estimating and visualising excess mortality during the COVID-19 pandemic"

- **Id**: 2022-25

## General

The paper describes the R framework for estimating excess mortality at regional levels (NUTS3) during the COVID-19 pandemic. Although not explicitly stated, this appears to be an extension of a paper published in the 
Journal Nature Communications (Konstantinoudis et al., 2021). I think providing a deep dive on the computational methods used in Konstantinoudis et al., 2021 is well-suited to the R Journal. 
The methods and subject matter are of interest to the R community. And the paper is well written. 

I lack the expertise to comment in detail about the statistical approach. However, based on my high-level understanding, the methods look sound. 
The visualizations are well executed. Although, I could not review the interactive Shiny server http://atlasmortalidad.uclm.es/italyexcess as it appears to be down. 


#---- Author's reply: We thank the reviewer for the interest in our paper. The Shiny server is working now. 


## Detailed comments

My only	point of concern in the	paper was the linear regression	represented in Figure 2. Here the population appears to be in non-linear decline, but the linear model extrapolated a population increase in 2021 -- 
I would not expect an increase after five years of increasing decline, which troubles me a bit. However, this is only an example of a single age-sex group in a single region.
 And the overall model validation looks reasonable, suggesting these issues seemed to work out in scale. Chalk it up to that's what you get with linear model, "all models are wrong, some models are useful," sort of thing?


#---- Author's reply: We thank the reviewer for this comment. It is true that the linear interpolation is a rather simplistic assumption. We have now acknoledged this limitation and point towards our updated model 
#---- published recently in nature communications, in which we model population and propagate the popuplation uncertainty in the modelling framework, see page 5, paragraph 1:
#---- "We acknowledge that the linear trend in the population is a rather simplistic assumption. In subsequent analyses in Switzerland, we proposed a spatio-temporal approach similar with (1)
#----  to model the population counts had the pandemic not occurred, Riou et al (2023). The code for that analysis is also online available online (https://github.com/jriou/covid19_ascertain_deaths)".
 

Figure 5, a description of the CI used in the time-series plots should be added.
#---- Author's reply: We thank the reviewer for giving us the oportunity to clarify. We have now added the following sentence in the caption of Figure 5:
#---- "and 95\% Credible Intervals (95\% probability that the true value lies within this interval)"


Figure 7, should include the link (assuming that web application is going to be persistent, currently down).
#---- Author's reply: Thank you for spotting this. The link should now work. 


## Code

I was able to run and execute the code without issue, with exception to 05-01_ExtractDataPlots.R. I had to make the following changes:

diff --git a/05-01_ExtractDataPlots.R b/05-01_ExtractDataPlots.R
index bd1db41..2bc5c7f 100644
--- a/05-01_ExtractDataPlots.R
+++ b/05-01_ExtractDataPlots.R
@@ -50,11 +50,11 @@ link_table = readRDS("data/link_table")
 
#---- I dont understand this. 
 
 # Load functions 
-source("05_functions.R")
+source("05-02_functions.R")
 
 #---- Author's reply: We have implemented accordingly: We have now changed the name of the file as functions.R and called it in the 05-01_ExtractDataPlots.R script as source("functions.R").

 # Merge map and link table
-MAPS$IT <- left_join(MAPS$IT, link_table, by.x = "SIGLA", by.y = "SIGLA")
+MAPS$IT <- left_join(MAPS$IT, link_table, by = "SIGLA")
 MAPS$IT$COUNTRY <- "Italy"
 
#---- Author's reply: We have implemented accordingly.


@@ -62,7 +62,7 @@ MAPS$IT$COUNTRY <- "Italy"
 MAPS$IT <- list(
   country = MAPS$IT %>% group_by(COUNTRY) %>% summarise() %>% st_simplify(dTolerance = 500),
   region = MAPS$IT %>% group_by(NAMNUTS2) %>% summarise() %>% st_simplify(dTolerance = 500),
-  province = MAPS$IT %>% select(ID_space, SIGLA, DEN_UTS) %>% st_simplify(dTolerance = 500)
+  province = MAPS$IT %>% select(ID_space, SIGLA, DEN_UTS.x) %>% st_simplify(dTolerance = 500)
 )

#---- Author's reply: We have modified line 60 instead:
#---- MAPS$IT %>% mutate(DEN_UTS = DEN_UTS.x) %>% select(-DEN_UTS.y, -DEN_UTS.x) -> MAPS$IT 
#---- and thus this the above works now as it. 



I'll note that installing INLA on a mac is tricky -- quietly incompatible with homebrew's R/OpenBLAS. 

Usability:

Tutorial has clear workflow. I would have appreciated more comments throughout code, providng more detail.  
The comments seem more geared toward the author, rather than formal tutorial of here is how and why did things. 

#---- Author's reply: We thank the reviewer for this comment, we have now added more comments on the R-scripts. 





#----------------------------
#---- Aditional modifications:
#----------------------------

#---- In light of new results and further research based on subsequent analysis, we have now slightly modified the main model
#---- and updated all results accordingly. The updated model has similar performance with respect to correlation and coverage
#---- however has less bias and less variance when aggregate, see Riou et al (2023).


#---- ERA-5 has recently changed the policy regarding the size of the files to be downloaded. This new policy did not allow us
#---- to run the older temperature R-file (01-02_1_RetrieveTemperature.R) and have now replaced it with newer code that 
#---- downloads parts of the data and puts it together. 


#---- We changed the last to sentences of the manuscript. From:
#---- "All the above make the proposed framework particularly powerful, generalisable and appealing for online monitoring of the pandemic 
#---- burden and timely policy making. Potential extensions include different ways of modelling the younger age groups to increase the predictive
#---- ability, for instance using a zero-inflated Poisson."
#---- now it reads: 
#---- "Other extensions include different ways of modelling the younger age groups to increase the predictive ability, for instance using a 
#---- zero-inflated Poisson. All the above make the proposed framework particularly flexible, powerful, generalisable and appealing for online monitoring 
#---- of the pandemic burden and timely policy making. "


#---- We have updated the references; replacing pre-prints with the published version. 

